YodaNN: An Architecture for Ultra-Low Power Binary-Weight CNN Acceleration

Convolutional neural networks (CNNs) have revolutionized the world of computer vision over the last few years, pushing image classification beyond human accuracy. The computational effort of today's CNNs requires power-hungry parallel processors or GP-GPUs. Recent developments in CNN accelerators for system-on-chip integration have reduced energy consumption significantly. Unfortunately, even these highly optimized devices are above the power envelope imposed by mobile and deeply embedded applications and face hard limitations caused by CNN weight I/O and storage. This prevents the adoption of CNNs in future ultra-low power Internet of Things end-nodes for near-sensor analytics. Recent algorithmic and theoretical advancements enable competitive classification accuracy even when limiting CNNs to binary (+1/-1) weights during training. These new findings bring major optimization opportunities in the arithmetic core by removing the need for expensive multiplications, as well as reducing I/O bandwidth and storage. In this work, we present an accelerator optimized for binary-weight CNNs that achieves 1510 GOp/s at 1.2 V on a core area of only 1.33 MGE (Million Gate Equivalent) or 0.19 mm$^2$ and with a power dissipation of 895 {\mu}W in UMC 65 nm technology at 0.6 V. Our accelerator significantly outperforms the state-of-the-art in terms of energy and area efficiency achieving 61.2 TOp/s/W@0.6 V and 1135 GOp/s/MGE@1.2 V, respectively.

==> area_breakdown.csv <==
id	show	desc	Origami	8x8	16x16	32x32
0	0	total	912	604.3291667	773.6368056	1261.372917
1	1	sop	290.016	55.01666667	108.7736111	215.4493056
1	0	chs		3.272916667	7.113194444	14.97291667
2	1	imgbnk	41.952	30.65625	61.40833333	123.4909722
3	1	filtbnk	309.168	20.73263889	83.67291667	333.2381944
4	1	mem	54.492	480.3715278	480.2701389	479.7270833
4	0	top		13.85277778	31.94166667	93.82777778
4	0	others	52.896	0.4263888889	0.4569444444	0.6666666667
5	1	otherstotal	52.896	17.55208333	39.51180556	109.4673611

==> power_breakdownAll.csv <==
id	show desc	convNetAcc	Memory	channelSummer	SoPUnits	ImageBank	FilterBank	top	    io
0	1	FP	    185.02	   13.02	0.74        	109.10    	3.14     	15.80   	43.21	339.6396396
1	1	8x8MF	38.364	   3.7076	2.4196      	22.6412	    3.3028   	0.506   	5.7868	313.5135135
2	1	16x16MF	61.53181162	3.228817719	3.000957729	40.10784492	3.853750181	1.634438746	9.706002326	313.5135135
3	1	32x32MF	127.3900787	2.692016758	5.547797869	86.34483513	5.42409329	11.92339089	15.4579448	313.5135135

==> results_mf.csv <==
id	comment	channels	type	kernel	supply	aread	areac	throughput	powerc	powerp	powerd	eneffc	eneffd	areaeffc	areaeffd
0	Q2.9	8	12	7	1.2	2.16	0.72	348.41	185.00	395.01	580.01	1.88	0.601	487.03	161.30
1	Q2.9	8	12	7	1	2.16	0.72	321.85	100.00	364.90	464.90	3.22	0.692	449.91	149.01
2	Q2.9	8	12	7	0.9	2.16	0.72	231.16	46.00	262.08	308.08	4	0.750	323.14	107.02
3	Q2.9	8	12	7	0.8	2.16	0.72	131.00	20.01	146.00	166.01	5.04	0.789	183.12	60.65
4	8x8	8	1	7	1.2	2.16	0.60	377	39.3	395.0	434.3	9.61	0.87	631.26	174.54
5	8x8	8	1	7	0.8	2.16	0.60	149.30496	5.14	156.61	161.75	29.05	0.92	250.00	69.12
6	8x8	8	1	7	0.6	2.16	0.60	15.22528	0.26	15.28	15.54	58.56	0.98	25.49	7.05
7	16x16	16	1	7	1.2	2.16	0.77	0	57.900	395.0093935	452.909	0.00	0.00	0.00	0.00
8	32x32	32	1	7	1.2	2.16	0.84	1510.67	108.74	395.01	503.74	13.89	3.001	1790.53	699.38
9	32x32	32	1	7	1	2.16	0.84	1395.52	59.36	364.90	424.26	23.51	3.29	1654.05	646.07
10	32x32	32	1	7	0.9	2.16	0.84	1002.30	27.04	262.08	289.12	37.07	3.47	1187.98	464.03
11	32x32	32	1	7	0.8	2.16	0.84	569.42	11.77	148.89	160.66	48.40	3.54	674.90	263.62
12	32x32	32	1	7	0.7	2.16	0.84	230.32	3.48	60.23	63.71	66.16	3.62	272.99	106.63
13	32x32	32	1	7	0.6	2.16	0.84	55.23	0.57	14.44	15.02	96.20	3.678	65.46	25.57
14	MF8x8	8	3	7	1.2	2.16	0.64	377.67	46.19	395.01	441.20	8.18	0.856	588.98	174.85
15	MF8x8	8	3	7	1	2.16	0.64	371.81	30.07	388.88	418.95	12.37	0.89	579.84	172.13
16	MF8x8	8	3	7	0.9	2.16	0.64	262.15	16.72	274.19	290.91	15.68	0.90	408.83	121.37
17	MF8x8	8	3	7	0.8	2.16	0.64	149.73	7.30	156.61	163.90	20.52	0.91	233.51	69.32
18	MF8x8	8	3	7	0.7	2.16	0.64	60.71	2.17	63.50	65.67	28.00	0.92	94.69	28.11
19	MF8x8	8	3	7	0.6	2.16	0.64	14.61	0.35	15.28	15.64	41.25	0.93	22.78	6.76
20	MF8x8	8	3	5	1.2	2.16	0.64	384.80	46.13	583.74	629.87	8.34	0.611	600.10	178.15
21	MF8x8	8	3	5	1	2.16	0.64	379.40	1000.00	575.55	1575.55	0.38	0.24	591.68	175.65
22	MF8x8	8	3	5	0.9	2.16	0.64	267.50	1000.00	405.80	1405.80	0.27	0.19	417.18	123.84
23	MF8x8	8	3	5	0.8	2.16	0.64	152.79	1000.00	231.78	1231.78	0.15	0.12	238.28	70.74
24	MF8x8	8	3	5	0.7	2.16	0.64	60.55	1000.00	91.85	1091.85	0.06	0.06	94.42	28.03
25	MF8x8	8	3	5	0.6	2.16	0.64	14.91	0.28	22.62	22.90	52.46	0.65	23.25	6.90
26	MF8x8	8	3	3	1.2	2.16	0.64	138.74	19.56	584.61	604.17	7.09	0.230	216.36	64.23
27	MF8x8	8	3	3	1	2.16	0.64	119.57	8.39	503.86	512.25	14.26	0.23	186.47	55.36
28	MF8x8	8	3	3	0.9	2.16	0.64	96.30	16.72	405.80	422.52	5.76	0.23	150.18	44.58
29	MF8x8	8	3	3	0.8	2.16	0.64	52.02	2.21	219.22	221.43	23.49	0.23	81.13	24.08
30	MF8x8	8	3	3	0.7	2.16	0.64	21.80	0.68	91.85	92.53	32.00	0.24	33.99	10.09
31	MF8x8	8	3	3	0.6	2.16	0.64	5.37	0.11	22.62	22.72	50.00	0.24	8.37	2.48
32	MF16x16	16	3	7	1.2	2.16	0.84	755.34	73.99	395.01	469.00	10.21	1.611	895.27	349.69
33	MF16x16	16	3	7	1	2.16	0.84	745.78	40.05	390.01	430.06	18.62	1.73	883.94	345.27
34	MF16x16	16	3	7	0.9	2.16	0.84	515.18	21.82	269.42	291.23	23.61	1.77	610.62	238.51
35	MF16x16	16	3	7	0.8	2.16	0.84	296.02	9.59	154.80	164.39	30.87	1.80	350.86	137.04
36	MF16x16	16	3	7	0.7	2.16	0.84	124.70	2.97	65.22	68.19	41.93	1.83	147.81	57.73
37	MF16x16	16	3	7	0.6	2.16	0.84	31.64	0.51	16.55	17.06	61.73	1.85	37.51	14.65
38	MF16x16	16	3	5	1.2	2.16	0.84	770.75	73.90	584.61	658.51	10.43	1.1704	913.54	356.83
39	MF16x16	16	3	5	1	2.16	0.84	761.00	35.00	577.22	612.22	21.74	1.24	901.98	352.31
40	MF16x16	16	3	5	0.9	2.16	0.84	525.69	1000.00	398.74	1398.74	0.53	0.38	623.08	243.38
41	MF16x16	16	3	5	0.8	2.16	0.84	302.06	10000.00	229.11	10229.11	0.03	0.03	358.02	139.84
42	MF16x16	16	3	5	0.7	2.16	0.84	121.09	1000.00	91.85	1091.85	0.12	0.11	143.53	56.06
43	MF16x16	16	3	5	0.6	2.16	0.84	32.29	0.51	24.49	25.00	63.49	1.29	38.27	14.95
44	MF16x16	16	3	3	1.2	2.16	0.84	277.47	29.38	584.61	614.00	9.44	0.452	328.87	128.46
45	MF16x16	16	3	3	1	2.16	0.84	273.96	14.55	577.22	591.77	18.82	0.46	324.71	126.83
46	MF16x16	16	3	3	0.9	2.16	0.84	189.25	7.95	398.74	406.69	23.80	0.47	224.31	87.62
47	MF16x16	16	3	3	0.8	2.16	0.84	108.75	3.51	229.12	232.63	31.00	0.47	128.89	50.35
48	MF16x16	16	3	3	0.7	2.16	0.84	45.81	1.09	96.52	97.61	42.04	0.47	54.30	21.21
49	MF16x16	16	3	3	0.6	2.16	0.84	11.62	0.18	24.49	24.67	64.14	0.47	13.78	5.38
50	MF32x32	32	3	7	1.2	2.16	1.33	1510.67	153.19	395.01	548.20	9.862	2.756	1132.78	699.38
51	MF32x32	32	3	7	1	2.16	1.33	1390.81	79.03	363.67	442.70	17.60	3.14	1042.90	643.89
52	MF32x32	32	3	7	0.9	2.16	1.33	960.78	43.08	251.22	294.30	22.30	3.26	720.44	444.80
53	MF32x32	32	3	7	0.8	2.16	1.33	549.36	18.85	143.65	162.50	29.14	3.38	411.94	254.34
54	MF32x32	32	3	7	0.7	2.16	1.33	225.60	5.68	58.99	64.67	39.70	3.49	169.17	104.45
55	MF32x32	32	3	7	0.6	2.16	1.33	54.81	0.895	14.33	15.227	61.234	3.600	41.10	25.38
56	MF32x32	32	3	5	1.2	2.16	1.33	1541.50	147.00	584.61	731.61	10.49	2.107	1155.90	713.66
57	MF32x32	32	3	5	1	2.16	1.33	1419.19	1000.00	538.23	1538.23	1.42	0.92	1064.19	657.03
58	MF32x32	32	3	5	0.9	2.16	1.33	980.38	1000.00	371.81	1371.81	0.98	0.71	735.14	453.88
59	MF32x32	32	3	5	0.8	2.16	1.33	560.58	10000.00	212.60	10212.60	0.06	0.05	420.35	259.53
60	MF32x32	32	3	5	0.7	2.16	1.33	242.19	1000.00	91.85	1091.85	0.24	0.22	181.61	112.12
61	MF32x32	32	3	5	0.6	2.16	1.33	55.93	0.87	21.21	22.08	64.58	2.53	41.94	25.89
62	MF32x32	32	3	3	1.2	2.16	1.33	554.94	61.47	584.61	646.08	9.03	0.859	416.12	256.92
63	MF32x32	32	3	3	1	2.16	1.33	547.92	28.83	577.22	606.04	19.01	0.90	410.86	253.67
64	MF32x32	32	3	3	0.9	2.16	1.33	378.50	1000.00	398.74	1398.74	0.38	0.27	283.82	175.23
65	MF32x32	32	3	3	0.8	2.16	1.33	217.49	1000.00	229.12	1229.12	0.22	0.18	163.09	100.69
66	MF32x32	32	3	3	0.7	2.16	1.33	91.62	10000.00	96.52	10096.52	0.01	0.01	68.70	42.42
67	MF32x32	32	3	3	0.6	2.16	1.33	20.13	0.34	21.21	21.55	59.20	0.93	15.10	9.32

==> soa_plot.csv <==
npareto show throughput eneff areaeff
1 1 35 0.15 0
1 1 84 8.6 0
1 1 1908 14 0
1 1 2687 19.9

1 2 37 3.7
1 2 62 3.3
1 2 147 14.7
1 2 200 25


1 3 8  465  1.4

1 3 40 960  15.4
1 3 64 1420 20.0
1 3 74 803  34.3
1 3 196 437 90.7
1 3 194 606 39.9

1 3 320 490 16.6

1 3 411 1930 109.6
1 3 569 1800 51.3

1 5.2 1510       9862 1135.3 1V2corner
1 5.1 1390.81	17600	1042.90
1 5.1 960.78	22300	720.44
1 5.1 549.36	29140	411.94
1 5.1 225.60	39700	169.17


1 5.2 55 61234 41.4 0V6corner
1 4 1510 61234 41.4 bothcorner
1 3 2687 19.9 0
1 3 3000 5000 41.2
1 3 3680 380 2.9

0 0 1 61234 0
0 0 1510 61234 41.4 
0 0 1510 5000 41.4 
1 0 3000 5000 0
1 0 3000 380 0
1 0 3680 380
1 0 3680 0.1

0 6 0 61234 1
0 6 0 61234 41.4 
0 6 0 39700 41.4 
0 6 225.60	39700	169.17
0 6 225.60	29140	169.17
0 6 549.36	29140	411.94
0 6 549.36	22300	411.94
0 6 960.78	22300	720.44
0 6 960.78	17600	720.44
0 6 1390.81	17600	1042.90
0 6 1390.81	9862	1042.90
0 6 1510       9862 1135.3 
0 6 0 1 1135.3

0 7 1 5000 1
0 7 1 5000 41.4
0 7 1 1930 41.4
0 7 1 1930 109.6
0 7 1 100 109.6

0 0 0 9862 1135.3
0 0 0 1 1135.3

%pareto front for two corner
0 0 0 61234 1
0 0 0 61234 41.4 
0 0 0 9862 41.4 
0 0 0 9862 1135.3
0 0 0 1 1135.3

